Implementation and characterization of a controllable dephasing channel based on coupling polarization and spatial degrees of freedom of light

We present the experimental implementation and theoretical model of a controllable dephasing quantum channel using photonic systems. The channel is implemented by coupling the polarization and the spatial distribution of light, that play, in the perspective of Open Quantum Systems, the role of quantum system and environment, respectively. The capability of controlling our channel allows us to visualize its effects in a quantum system. Differently from standard dephasing channels, our channel presents an exotic behavior in the sense that the evolution of a state, from a pure to a mixed state, shows an oscillatory behavior if tracked in the Bloch sphere. Additionally, we report the evolution of the purity and perform a quantum process tomography to obtain the \chi matrix associated to our channel.

==> readme.txt <==
A style guide, template, and style file are provided for OSA express journal
manuscript submissions in LaTeX. 

Express_style.tex: LaTeX style guide and template
expressfig1.eps:   Sample .eps figure
expressfig2.eps:   Sample .eps figure capture of a multimedia file
Express_style.pdf: PDF version of style guide
Express_temp.tex:  LaTeX template
express.sty	   LaTeX style file; replaces opex3.sty
osajnl.bst	   OSA BibTeX style file (beta version)

geometry.sty
keyval.sty

Major changes from previous distribution (opex3.sty)

- Update journal design with new margins and font for headers.



Contact Theresa Miller (tmiller@osa.org) with any questions.

% This work may be distributed and/or modified under the 
% conditions of the LaTeX Project Public License, either 
% version 1.3 of this license or any later version.
% The latest version of this license is in 
% http://www.latex-project.org/lppl.txt and 
% version 1.3 or later is part of all distributions 
% of LaTeX version 2005/12/01 or later.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

